Quantum codes from classical annealing

We introduce an adaptive simulated annealing algorithm to search for moderately-sized quantum error-correcting codes with high encoding rates and large distances. Our search targets two classes of stabilizer codes: (1) CSS codes, and (2) a subclass of CSS codes that we call ``self-dual with equivalent logicals'' (SWEL) codes, the latter of which admit transversal implementations of logical Hadamard and phase gates that can be leveraged to construct fault-tolerant gate sets. The search is guided by an energy function that acts as a surrogate for the logical error rate in a code-capacity noise model, combining code distance with a count of minimum-weight logical operators to resolve the discrete plateaux that impede na\"ive distance optimization. For block lengths of up to $56$ physical qubits, our search finds state-of-the-art CSS and SWEL codes whose distances frequently meet or exceed the variants of the quantum Gilbert-Varshamov bound. In addition to providing favorable seed codes for fault-tolerant architectures based on code concatenation, the codes found in this work are promising candidates for high-rate code demonstrations on near-term quantum computing hardware.

==> figures/listing_swel.txt <==
# SWEL (20, 4, 4)
X______X_X_X_XX_X_X_
_X_____X__XX__XX_XX_
__X_______XXX__XXX_X
___X_____XX_XXX_X__X
____X____X_XX_XX__XX
_____X___XXXXX___XX_
______XX__X__X__XXXX
________X___XXXXXXX_
Z______Z_Z_Z_ZZ_Z_Z_
_Z_____Z__ZZ__ZZ_ZZ_
__Z_______ZZZ__ZZZ_Z
___Z_____ZZ_ZZZ_Z__Z
____Z____Z_ZZ_ZZ__ZZ
_____Z___ZZZZZ___ZZ_
______ZZ__Z__Z__ZZZZ
________Z___ZZZZZZZ_

# SWEL (20, 6, 4)
X__X____X__X__X_X___
_X___X________X_XX_X
X_____X____X___X_X_X
__X_____X_X_X_XX_XX_
___X___XX_X__X___XXX
____X__XXX___XXX_X__
_____X__XXXXXX___X__
Z__Z____Z__Z__Z_Z___
_Z___Z________Z_ZZ_Z
Z_____Z____Z___Z_Z_Z
__Z_____Z_Z_Z_ZZ_ZZ_
___Z___ZZ_Z__Z___ZZZ
____Z__ZZZ___ZZZ_Z__
_____Z__ZZZZZZ___Z__

# SWEL (22, 4, 4)
_________X_X__________
X______X__X__XXX__X_X_
_X_____X_____XX_XXX__X
__X_______X_XXX_X_XX__
X__X________X___XXXX_X
____X__X__X_____XXXXX_
_____X_X____XX_X_XXX__
______X_____X_XXXXX_X_
________X____X_XX_XXXX
_________Z_Z__________
Z______Z__Z__ZZZ__Z_Z_
_Z_____Z_____ZZ_ZZZ__Z
__Z_______Z_ZZZ_Z_ZZ__
Z__Z________Z___ZZZZ_Z
____Z__Z__Z_____ZZZZZ_
_____Z_Z____ZZ_Z_ZZZ__
______Z_____Z_ZZZZZ_Z_
________Z____Z_ZZ_ZZZZ

# SWEL (22, 6, 4)
_______X__XX__X____X_X
___XXX_____XX______X__
X_______X__X_X__XXXX__
_X______XX___X_XXX__X_
__X_____XX_XX___XX___X
___X___XX___X__XX___XX
____X___XXXX___X_XX___
______X_X___XX___X_XXX
_______Z__ZZ__Z____Z_Z
___ZZZ_____ZZ______Z__
Z_______Z__Z_Z__ZZZZ__
_Z______ZZ___Z_ZZZ__Z_
__Z_____ZZ_ZZ___ZZ___Z
___Z___ZZ___Z__ZZ___ZZ
____Z___ZZZZ___Z_ZZ___
______Z_Z___ZZ___Z_ZZZ

# SWEL (24, 4, 4)
_X______________X____X_X
X____________X__X__X_XX_
___X__X_____X___XX___X__
__X__X______X___X_XXX__X
____X______XXX_X_X__X_X_
X____X___X__XXXX_X______
X_____X__X_XX__X__X___X_
_______X____XXXXX___X__X
________XX_XX___X___X_XX
X_________XX_XXX__X_X___
_Z______________Z____Z_Z
Z____________Z__Z__Z_ZZ_
___Z__Z_____Z___ZZ___Z__
__Z__Z______Z___Z_ZZZ__Z
____Z______ZZZ_Z_Z__Z_Z_
Z____Z___Z__ZZZZ_Z______
Z_____Z__Z_ZZ__Z__Z___Z_
_______Z____ZZZZZ___Z__Z
________ZZ_ZZ___Z___Z_ZZ
Z_________ZZ_ZZZ__Z_Z___

# SWEL (24, 6, 4)
X_________X__XX_X_XX__X_
_XX________XXX___X____XX
__X__X____X___XX__X__XX_
_XXX_____XX____XX____X__
X___X____X_X___XXX___X__
______X____XX___XXX__X_X
_______X____X_XX__X_XX_X
________X__X__XX_X___XXX
_____X___XXX__X_X__XXX_X
Z_________Z__ZZ_Z_ZZ__Z_
_ZZ________ZZZ___Z____ZZ
__Z__Z____Z___ZZ__Z__ZZ_
_ZZZ_____ZZ____ZZ____Z__
Z___Z____Z_Z___ZZZ___Z__
______Z____ZZ___ZZZ__Z_Z
_______Z____Z_ZZ__Z_ZZ_Z
________Z__Z__ZZ_Z___ZZZ
_____Z___ZZZ__Z_Z__ZZZ_Z

# SWEL (25, 5, 4)
_X__X_______X__X_X__X____
__X__________XX____X_X__X
____X___XX__X______X____X
______XXXXX____________X_
X________X___X_X__X_X__XX
___X_____XX____X_XX__X__X
_____X___XX_XX__XX___X___
__X___X__X__XX__X_X_X____
_______X_X_____XXX_X_XX__
___________XXX__XXXX__X__
_Z__Z_______Z__Z_Z__Z____
__Z__________ZZ____Z_Z__Z
____Z___ZZ__Z______Z____Z
______ZZZZZ____________Z_
Z________Z___Z_Z__Z_Z__ZZ
___Z_____ZZ____Z_ZZ__Z__Z
_____Z___ZZ_ZZ__ZZ___Z___
__Z___Z__Z__ZZ__Z_Z_Z____
_______Z_Z_____ZZZ_Z_ZZ__
___________ZZZ__ZZZZ__Z__

# SWEL (26, 4, 5)
________X____X__X_____X___
__X_______XX______X____XX_
__X_X_XX__________X______X
X__X_______X___XX__X__XX__
_X________XX___XXX__X_X___
__XX______X__X__XX__X____X
__X_X_____X__XXX____X_X___
_____X________XX_XX__X_X_X
XX____X_______XX__X__X__X_
_________XX_____XXX__XX__X
____________X_X_X_XX__XX_X
________Z____Z__Z_____Z___
__Z_______ZZ______Z____ZZ_
__Z_Z_ZZ__________Z______Z
Z__Z_______Z___ZZ__Z__ZZ__
_Z________ZZ___ZZZ__Z_Z___
__ZZ______Z__Z__ZZ__Z____Z
__Z_Z_____Z__ZZZ____Z_Z___
_____Z________ZZ_ZZ__Z_Z_Z
ZZ____Z_______ZZ__Z__Z__Z_
_________ZZ_____ZZZ__ZZ__Z
____________Z_Z_Z_ZZ__ZZ_Z

# SWEL (26, 6, 4)
X____________X_XXXX___XX__
__X___X________X__XX__XXX_
___X____X__X__X___X__X_X_X
____X___X__X_X_X___X_X___X
_____X__X___X_X_____XXXX__
XX___XX____X____X____X__X_
_______X___XX__XXXX_X_____
_________X__XX___X_X_X__XX
__________X_X___X_X_X_XXX_
_X______X______XXX_XXXX_X_
Z____________Z_ZZZZ___ZZ__
__Z___Z________Z__ZZ__ZZZ_
___Z____Z__Z__Z___Z__Z_Z_Z
____Z___Z__Z_Z_Z___Z_Z___Z
_____Z__Z___Z_Z_____ZZZZ__
ZZ___ZZ____Z____Z____Z__Z_
_______Z___ZZ__ZZZZ_Z_____
_________Z__ZZ___Z_Z_Z__ZZ
__________Z_Z___Z_Z_Z_ZZZ_
_Z______Z______ZZZ_ZZZZ_Z_

# SWEL (30, 4, 5)
X__________X___XX__X______XX_X
_X_X____________X_X__X_X__X_X_
_XXX___________X_X_XX___X_____
___XX_________XX__X____X_XX___
____X___X_____XXX_______X_XX__
______X_________XXX_XXX___X___
_______X______XX_X___X_X_X___X
__X__X__________XXX___X__X_X__
_________XX___X______XXX___X_X
_____XX_X_X__________X_____XXX
_____X__X__XX___X_____XX_X____
X____X_XX____X________XX__X___
_____X__X__X___X_X__X___XX_X_X
Z__________Z___ZZ__Z______ZZ_Z
_Z_Z____________Z_Z__Z_Z__Z_Z_
_ZZZ___________Z_Z_ZZ___Z_____
___ZZ_________ZZ__Z____Z_ZZ___
____Z___Z_____ZZZ_______Z_ZZ__
______Z_________ZZZ_ZZZ___Z___
_______Z______ZZ_Z___Z_Z_Z___Z
__Z__Z__________ZZZ___Z__Z_Z__
_________ZZ___Z______ZZZ___Z_Z
_____ZZ_Z_Z__________Z_____ZZZ
_____Z__Z__ZZ___Z_____ZZ_Z____
Z____Z_ZZ____Z________ZZ__Z___
_____Z__Z__Z___Z_Z__Z___ZZ_Z_Z

# SWEL (30, 6, 5)
_X_________X__XX_____XX_____XX
__X___X______XX___XXX_______X_
____X_____XX_X__XX________X_X_
_____XX_________XX_X__XX_____X
______X_X__X___X_XX_____X__X__
XXX____X___X______X______XX___
_X_XX___X_X_______XX__X_______
_X_____XX____XX_X______X___X__
X_____X__X___X___X______XX_X__
_X________X_______XX_____XXX_X
____________XX_____X__XX_XX__X
X_X________X___X__X_X_XX___XX_
_Z_________Z__ZZ_____ZZ_____ZZ
__Z___Z______ZZ___ZZZ_______Z_
____Z_____ZZ_Z__ZZ________Z_Z_
_____ZZ_________ZZ_Z__ZZ_____Z
______Z_Z__Z___Z_ZZ_____Z__Z__
ZZZ____Z___Z______Z______ZZ___
_Z_ZZ___Z_Z_______ZZ__Z_______
_Z_____ZZ____ZZ_Z______Z___Z__
Z_____Z__Z___Z___Z______ZZ_Z__
_Z________Z_______ZZ_____ZZZ_Z
____________ZZ_____Z__ZZ_ZZ__Z
Z_Z________Z___Z__Z_Z_ZZ___ZZ_

# SWEL (32, 6, 5)
X_________X_____X___XX__XX____X_
__X__________XX_X____X_X__X____X
___X_X_______X___X___X_X_X_____X
_____X____X____XXX________XXX___
___X_XX________X__X_____X____XX_
__X___XX_____X___X__X______X__X_
_X_____X_XX___X__X___XX_________
_X__X_X_X__________XX_X_X_______
X___X__X________X_____X___XXX___
_XX_____XX_______________X___XXX
___________XXX__XXX___X_X_______
__X_________X_____XXX_____XX__X_
_X_X____________X____X_XX__X_XXX
Z_________Z_____Z___ZZ__ZZ____Z_
__Z__________ZZ_Z____Z_Z__Z____Z
___Z_Z_______Z___Z___Z_Z_Z_____Z
_____Z____Z____ZZZ________ZZZ___
___Z_ZZ________Z__Z_____Z____ZZ_
__Z___ZZ_____Z___Z__Z______Z__Z_
_Z_____Z_ZZ___Z__Z___ZZ_________
_Z__Z_Z_Z__________ZZ_Z_Z_______
Z___Z__Z________Z_____Z___ZZZ___
_ZZ_____ZZ_______________Z___ZZZ
___________ZZZ__ZZZ___Z_Z_______
__Z_________Z_____ZZZ_____ZZ__Z_
_Z_Z____________Z____Z_ZZ__Z_ZZZ

# SWEL (32, 8, 5)
__X________X_X_X__X___X_______XX
_______X__X__X__XX________X_X__X
__________XX____X__X_X_X_____XX_
_____X___X_X_X___X___X__X__X____
______X__X_X__XXX________XX_____
X___________XX____X__X__XXXX_X__
XX___________XX____X___XX_X_X__X
___X_________X___XXX_XX____XX__X
____X_X_____XX__X____X_X____XX_X
_____X________X_X__XXX__X__XXX__
X_______X___X__XX__XX__X____X_X_
X________X__________X_XX_X_XXX_X
__Z________Z_Z_Z__Z___Z_______ZZ
_______Z__Z__Z__ZZ________Z_Z__Z
__________ZZ____Z__Z_Z_Z_____ZZ_
_____Z___Z_Z_Z___Z___Z__Z__Z____
______Z__Z_Z__ZZZ________ZZ_____
Z___________ZZ____Z__Z__ZZZZ_Z__
ZZ___________ZZ____Z___ZZ_Z_Z__Z
___Z_________Z___ZZZ_ZZ____ZZ__Z
____Z_Z_____ZZ__Z____Z_Z____ZZ_Z
_____Z________Z_Z__ZZZ__Z__ZZZ__
Z_______Z___Z__ZZ__ZZ__Z____Z_Z_
Z________Z__________Z_ZZ_Z_ZZZ_Z

# SWEL (36, 6, 6)
X____X____X___XX__X_____X__X________
X___X_XX________________X______X__XX
X__X___X_X____X______X_______XX_____
_X____X_XXX___X________________X_X__
_X______X__X___X________X_X_X______X
__X______X__X_X________X__XXX_______
__X___X_____XX__X___X____X_____X____
__XX_____________XXXXX_____X________
X______X__X______X_X__X_________XX__
X______________XX____X__X_XX___X_X_X
_XX___________X____XXX__XX_____X_X__
__XX______________XX____XXX__X__X_X_
X__X____________X___X_XXX_X__XX_____
__XXX__________X____X_____XXXX_____X
______X_______X_X__X___X__XX_X__X__X
Z____Z____Z___ZZ__Z_____Z__Z________
Z___Z_ZZ________________Z______Z__ZZ
Z__Z___Z_Z____Z______Z_______ZZ_____
_Z____Z_ZZZ___Z________________Z_Z__
_Z______Z__Z___Z________Z_Z_Z______Z
__Z______Z__Z_Z________Z__ZZZ_______
__Z___Z_____ZZ__Z___Z____Z_____Z____
__ZZ_____________ZZZZZ_____Z________
Z______Z__Z______Z_Z__Z_________ZZ__
Z______________ZZ____Z__Z_ZZ___Z_Z_Z
_ZZ___________Z____ZZZ__ZZ_____Z_Z__
__ZZ______________ZZ____ZZZ__Z__Z_Z_
Z__Z____________Z___Z_ZZZ_Z__ZZ_____
__ZZZ__________Z____Z_____ZZZZ_____Z
______Z_______Z_Z__Z___Z__ZZ_Z__Z__Z

# SWEL (36, 8, 6)
XXX_______X_____X___X___X_____X_____
_X_X_X______XX_____X______X___X_____
X___XXX___X__X___X_______________X__
______X____X_X________XX__X__X____X_
X__X__________XX_XXXX____X__X_______
_XX___________XX__XX_X_____X___X___X
__X_______X___X__XX________XXX__X_X_
___X__________X_____XXX_X_X_X__X___X
____X_________XX______X__X_XXX___X_X
_____X________X_X_XX____XX_X____XX__
______XX___________X___X__XXXX__XX__
X__X___XX_____X____X__X_X____X___X__
___X____X_______X__XX_X__X_____XX_X_
___X_____X____X___X___XX_XX__X__X___
ZZZ_______Z_____Z___Z___Z_____Z_____
_Z_Z_Z______ZZ_____Z______Z___Z_____
Z___ZZZ___Z__Z___Z_______________Z__
______Z____Z_Z________ZZ__Z__Z____Z_
Z__Z__________ZZ_ZZZZ____Z__Z_______
_ZZ___________ZZ__ZZ_Z_____Z___Z___Z
__Z_______Z___Z__ZZ________ZZZ__Z_Z_
___Z__________Z_____ZZZ_Z_Z_Z__Z___Z
____Z_________ZZ______Z__Z_ZZZ___Z_Z
_____Z________Z_Z_ZZ____ZZ_Z____ZZ__
______ZZ___________Z___Z__ZZZZ__ZZ__
Z__Z___ZZ_____Z____Z__Z_Z____Z___Z__
___Z____Z_______Z__ZZ_Z__Z_____ZZ_Z_
___Z_____Z____Z___Z___ZZ_ZZ__Z__Z___

# SWEL (38, 8, 6)
_______X_________X___X___XX_X___X_X___
X________X__X___X_____X__X_X_XX___X___
_X_______X__X__XX_XX_________X_X___X__
___XX________________XX_X_XX_XXX______
____X_______X_________XXXX____X_XX_X__
_____X___X__X__X_____X__X____XX_X____X
XXXX_____X________XX_X______X_______X_
______X____X____X__XX____XX____X___XX_
________X_X________X__XXX____X_X___XX_
_________X__XX_X___X_X___XX_______X_X_
___X______X_____X___X____X__X_X_X_XX__
___________X___X__X___XX___XXX_X__X___
___X_X___X___X____X_XX___X_X__X_______
___________X__X____X_X_____X_X_XX__X_X
____X_______X____XX__XX__X_XX_______X_
_______Z_________Z___Z___ZZ_Z___Z_Z___
Z________Z__Z___Z_____Z__Z_Z_ZZ___Z___
_Z_______Z__Z__ZZ_ZZ_________Z_Z___Z__
___ZZ________________ZZ_Z_ZZ_ZZZ______
____Z_______Z_________ZZZZ____Z_ZZ_Z__
_____Z___Z__Z__Z_____Z__Z____ZZ_Z____Z
ZZZZ_____Z________ZZ_Z______Z_______Z_
______Z____Z____Z__ZZ____ZZ____Z___ZZ_
________Z_Z________Z__ZZZ____Z_Z___ZZ_
_________Z__ZZ_Z___Z_Z___ZZ_______Z_Z_
___Z______Z_____Z___Z____Z__Z_Z_Z_ZZ__
___________Z___Z__Z___ZZ___ZZZ_Z__Z___
___Z_Z___Z___Z____Z_ZZ___Z_Z__Z_______
___________Z__Z____Z_Z_____Z_Z_ZZ__Z_Z
____Z_______Z____ZZ__ZZ__Z_ZZ_______Z_

# SWEL (38, 10, 6)
_____X_XX_____X__XX_________X_______X_
_X__X____________X_XX__XX___X______X_X
__X________X__X_X____X_X_XX_X_X_______
____X_X_________X___X____XX_XX_____XX_
_____X______X_________XX__XX____X_X_XX
XX____X____________XXX______X__XX___X_
X_____X_X_______XX__XX___X____X__X____
_X__X__XX_______X___X________XX___X__X
_X_______X_____X____XX__X_X_____X_X__X
X___X_____X_______X___XX_XX_X________X
________XXX_____X____XX__X_XX______X__
X___X______X________X_X_XX_X_____X_X__
_XXX___X_______X__XX______X__X____X___
__X________X_X_______X______X___XXX_XX
_____Z_ZZ_____Z__ZZ_________Z_______Z_
_Z__Z____________Z_ZZ__ZZ___Z______Z_Z
__Z________Z__Z_Z____Z_Z_ZZ_Z_Z_______
____Z_Z_________Z___Z____ZZ_ZZ_____ZZ_
_____Z______Z_________ZZ__ZZ____Z_Z_ZZ
ZZ____Z____________ZZZ______Z__ZZ___Z_
Z_____Z_Z_______ZZ__ZZ___Z____Z__Z____
_Z__Z__ZZ_______Z___Z________ZZ___Z__Z
_Z_______Z_____Z____ZZ__Z_Z_____Z_Z__Z
Z___Z_____Z_______Z___ZZ_ZZ_Z________Z
________ZZZ_____Z____ZZ__Z_ZZ______Z__
Z___Z______Z________Z_Z_ZZ_Z_____Z_Z__
_ZZZ___Z_______Z__ZZ______Z__Z____Z___
__Z________Z_Z_______Z______Z___ZZZ_ZZ

# SWEL (38, 12, 5)
__XX___X_____X___X___X______X_X_X_X___
___X___X______XX_X_________X_X____XX_X
______X______________X__XX_X___XXX_XX_
X__X_XX_________X_____XX__X___X____X__
________X_X__X_X__X_______X__XXX____X_
_X_X____X____X_____X___X__XX_X_____X__
_____X___XX_______X__X____X_X_X___XX__
____X_XX___X_X___X___X_____________XXX
_X_______X_X_XXX____X___X___X____X____
_X___XX__X__X_________XX_X_____X____X_
__________XXX_XX_X__XX___X___________X
X_____________XX__XX___XX__XXX_XX_____
___XX__X_________XX___X__X__XX_X_X__X_
__ZZ___Z_____Z___Z___Z______Z_Z_Z_Z___
___Z___Z______ZZ_Z_________Z_Z____ZZ_Z
______Z______________Z__ZZ_Z___ZZZ_ZZ_
Z__Z_ZZ_________Z_____ZZ__Z___Z____Z__
________Z_Z__Z_Z__Z_______Z__ZZZ____Z_
_Z_Z____Z____Z_____Z___Z__ZZ_Z_____Z__
_____Z___ZZ_______Z__Z____Z_Z_Z___ZZ__
____Z_ZZ___Z_Z___Z___Z_____________ZZZ
_Z_______Z_Z_ZZZ____Z___Z___Z____Z____
_Z___ZZ__Z__Z_________ZZ_Z_____Z____Z_
__________ZZZ_ZZ_Z__ZZ___Z___________Z
Z_____________ZZ__ZZ___ZZ__ZZZ_ZZ_____
___ZZ__Z_________ZZ___Z__Z__ZZ_Z_Z__Z_

# SWEL (40, 10, 6)
X____X_______X_______X_X_XX____X_XX_____
X_X__X____X_____X_X______XX__XX_________
___X__X_________XX_XX____X________X__XX_
______XX_________X_________X_XX__XX__X_X
____X___X__X_____XX__X_X______X_____X_X_
__________X_____XX____X__XX_X______XXX__
___XX_____X____X______X___X__XX__X___X__
___________X___X______X___X_XX_XX___X__X
_____X___X_X_X_____X_______X__X_XXX_____
X_______X____X_X______X_______XXXX_X____
_X____X___XX______X_X____X____XX______X_
X_X_X__X_____X_X___X_X__________X_X_____
X________XX___X______X___X_X_X_X______X_
_______X_X__X___X_XX___X_______X___X___X
________________X____X_XXX_XX_____X_X_X_
Z____Z_______Z_______Z_Z_ZZ____Z_ZZ_____
Z_Z__Z____Z_____Z_Z______ZZ__ZZ_________
___Z__Z_________ZZ_ZZ____Z________Z__ZZ_
______ZZ_________Z_________Z_ZZ__ZZ__Z_Z
____Z___Z__Z_____ZZ__Z_Z______Z_____Z_Z_
__________Z_____ZZ____Z__ZZ_Z______ZZZ__
___ZZ_____Z____Z______Z___Z__ZZ__Z___Z__
___________Z___Z______Z___Z_ZZ_ZZ___Z__Z
_____Z___Z_Z_Z_____Z_______Z__Z_ZZZ_____
Z_______Z____Z_Z______Z_______ZZZZ_Z____
_Z____Z___ZZ______Z_Z____Z____ZZ______Z_
Z_Z_Z__Z_____Z_Z___Z_Z__________Z_Z_____
Z________ZZ___Z______Z___Z_Z_Z_Z______Z_
_______Z_Z__Z___Z_ZZ___Z_______Z___Z___Z
________________Z____Z_ZZZ_ZZ_____Z_Z_Z_

# SWEL (40, 12, 5)
__X_____X___X__X__XX______XX_X_____X____
_XX_X_X____X____X____X_____X___X__X_____
___XX_X____X_X_X_________X_XX__________X
X______XXX_____XX____X__XX______X_______
XX__X_____X__X_________X_X___________XXX
_________XXXX___X_________X__X_____XX__X
___XXXX_______XX___X____X_____X______X__
______X_X_XX__X_X_____X________X___X__X_
____X____X__XX__XX____X______XX__X______
X__________X_X_______XX__X__X__XX_X_X_X_
_XX_________X___X__X_XX_X___XX__X______X
_X____X_X____X_____X___X_XXX_____XX_X___
____X_XX_______X__X_X__XX___XX__X__X____
________X____X_XX_X_X____XX_X_X__XX_____
__Z_____Z___Z__Z__ZZ______ZZ_Z_____Z____
_ZZ_Z_Z____Z____Z____Z_____Z___Z__Z_____
___ZZ_Z____Z_Z_Z_________Z_ZZ__________Z
Z______ZZZ_____ZZ____Z__ZZ______Z_______
ZZ__Z_____Z__Z_________Z_Z___________ZZZ
_________ZZZZ___Z_________Z__Z_____ZZ__Z
___ZZZZ_______ZZ___Z____Z_____Z______Z__
______Z_Z_ZZ__Z_Z_____Z________Z___Z__Z_
____Z____Z__ZZ__ZZ____Z______ZZ__Z______
Z__________Z_Z_______ZZ__Z__Z__ZZ_Z_Z_Z_
_ZZ_________Z___Z__Z_ZZ_Z___ZZ__Z______Z
_Z____Z_Z____Z_____Z___Z_ZZZ_____ZZ_Z___
____Z_ZZ_______Z__Z_Z__ZZ___ZZ__Z__Z____
________Z____Z_ZZ_Z_Z____ZZ_Z_Z__ZZ_____

# SWEL (42, 8, 6)
X__________________X___X_X_X_X____X____XXX
_X___XX_X________XX______XX______X_____X__
___X_______________X__X__X____X_____XXXX_X
____X__X__________X___X_X_XX___X__X_X_____
_____XX_X___________X__X_____XX__X_X__X___
______X__________X______X_XX_____XXX_XX___
_______X___X___________X_XXXX_XX________X_
X_X_X______X___X_______X_XX________X_____X
__XXXXXX_X________________________X_X___X_
____X__X__X________X___X___X___XXX_____X__
X________XX_______X_X_X_______X__X_X____X_
__XX_____X_X_______X_______X______XX__X__X
____XX_X_X__X_____X________X____X_____X__X
_____________X___X_X_X______X_X__XX_XX____
______X_______XX___X__XX_X___X_____XX_____
___X____X______XX_X___XX___X________XX____
_____________________X_XX____X_X_XXXX__X__
Z__________________Z___Z_Z_Z_Z____Z____ZZZ
_Z___ZZ_Z________ZZ______ZZ______Z_____Z__
___Z_______________Z__Z__Z____Z_____ZZZZ_Z
____Z__Z__________Z___Z_Z_ZZ___Z__Z_Z_____
_____ZZ_Z___________Z__Z_____ZZ__Z_Z__Z___
______Z__________Z______Z_ZZ_____ZZZ_ZZ___
_______Z___Z___________Z_ZZZZ_ZZ________Z_
Z_Z_Z______Z___Z_______Z_ZZ________Z_____Z
__ZZZZZZ_Z________________________Z_Z___Z_
____Z__Z__Z________Z___Z___Z___ZZZ_____Z__
Z________ZZ_______Z_Z_Z_______Z__Z_Z____Z_
__ZZ_____Z_Z_______Z_______Z______ZZ__Z__Z
____ZZ_Z_Z__Z_____Z________Z____Z_____Z__Z
_____________Z___Z_Z_Z______Z_Z__ZZ_ZZ____
______Z_______ZZ___Z__ZZ_Z___Z_____ZZ_____
___Z____Z______ZZ_Z___ZZ___Z________ZZ____
_____________________Z_ZZ____Z_Z_ZZZZ__Z__

# SWEL (42, 10, 6)
_______X____X______X______X_____X__X___XX_
X______________X___X___X__X___XX__X____XX_
__X_____________XX_________XX_X____X_X_X_X
_X__XX_____X_____X___XX_X___________XX____
_____X_XX_X__XX______X___X____X________X__
___X____X______X___X__XX_XX______X__X_____
X__X_XX_X____X__X____X______X_____X_______
XX_XX____________X______XX_________X___X_X
_____XX___X____X____X_X________XX__X_____X
__X__X_____X___X____X_____X_X______X___XX_
_XXX________X__XXX_X_____________X_______X
_X___XX_X_________X___X____XX________X___X
_XX___X__XX_______X______X__X_______X_X___
____XX_________X__X______XX__X___XX_____X_
_X___________X_____X______XXX_XX_X__X_X__X
___X____X________X___X_XX___X_XXX___X__X__
_______Z____Z______Z______Z_____Z__Z___ZZ_
Z______________Z___Z___Z__Z___ZZ__Z____ZZ_
__Z_____________ZZ_________ZZ_Z____Z_Z_Z_Z
_Z__ZZ_____Z_____Z___ZZ_Z___________ZZ____
_____Z_ZZ_Z__ZZ______Z___Z____Z________Z__
___Z____Z______Z___Z__ZZ_ZZ______Z__Z_____
Z__Z_ZZ_Z____Z__Z____Z______Z_____Z_______
ZZ_ZZ____________Z______ZZ_________Z___Z_Z
_____ZZ___Z____Z____Z_Z________ZZ__Z_____Z
__Z__Z_____Z___Z____Z_____Z_Z______Z___ZZ_
_ZZZ________Z__ZZZ_Z_____________Z_______Z
_Z___ZZ_Z_________Z___Z____ZZ________Z___Z
_ZZ___Z__ZZ_______Z______Z__Z_______Z_Z___
____ZZ_________Z__Z______ZZ__Z___ZZ_____Z_
_Z___________Z_____Z______ZZZ_ZZ_Z__Z_Z__Z
___Z____Z________Z___Z_ZZ___Z_ZZZ___Z__Z__

# SWEL (42, 12, 6)
XX___X______X_______X____X_____X__X___X__X
___X_______X_X____X___XXXX________XX______
_X________X______X_X_X__XX_X_X_X______X_X_
__XX____________XXXX_X________XX_____X_X_X
___X__________X_XX_____XX__XX______XX_X__X
___XX____________X__X_X_X__X_XX_X_X__X____
X___XX___________X___X_X_X__X_X_X_____XX__
______X__X____X__X__X_X__XXXX__________XX_
X__X___X_________X___XX__X_______X_XXX__X_
________X____XX_XX____XXX_X__X_X_________X
__X__X___X__X_____X___X_X____X__X_X__X___X
X_X_X_____X______X____X___X_X____X_X_X___X
_________X_XX_X_____X__XXX__X_______X__X_X
____________X_____XX_X__X___XX__X___XXX_X_
_X________X____X__XXX_XXX_X__________X_X__
ZZ___Z______Z_______Z____Z_____Z__Z___Z__Z
___Z_______Z_Z____Z___ZZZZ________ZZ______
_Z________Z______Z_Z_Z__ZZ_Z_Z_Z______Z_Z_
__ZZ____________ZZZZ_Z________ZZ_____Z_Z_Z
___Z__________Z_ZZ_____ZZ__ZZ______ZZ_Z__Z
___ZZ____________Z__Z_Z_Z__Z_ZZ_Z_Z__Z____
Z___ZZ___________Z___Z_Z_Z__Z_Z_Z_____ZZ__
______Z__Z____Z__Z__Z_Z__ZZZZ__________ZZ_
Z__Z___Z_________Z___ZZ__Z_______Z_ZZZ__Z_
________Z____ZZ_ZZ____ZZZ_Z__Z_Z_________Z
__Z__Z___Z__Z_____Z___Z_Z____Z__Z_Z__Z___Z
Z_Z_Z_____Z______Z____Z___Z_Z____Z_Z_Z___Z
_________Z_ZZ_Z_____Z__ZZZ__Z_______Z__Z_Z
____________Z_____ZZ_Z__Z___ZZ__Z___ZZZ_Z_
_Z________Z____Z__ZZZ_ZZZ_Z__________Z_Z__

# SWEL (44, 8, 7)
X__X________________XX_XXX____X_____X_X_____
___X_X_______________X_X____XX__X_X_X__X____
_X_XX_______________X___X__X_XXX__________X_
______X______X_____XX_____X_XXXX___________X
_XX__X_X____________X___X______XX__X_X______
___X_____X____________X_XXXX__X___XX________
____XX_X_X_________X__X__X____X__X_____X____
___________X_X____X_X__X_X____X___XX_______X
X____________X____X___X__XX_____XX_X___X____
__XX__XX___________X_X_______X____X______X_X
___X____X__X__X___X_______X__X___X__X__X____
__X__X______XX____________XX___XXX_________X
X_______X__________X___XX__X_________XXX___X
X____X_XX_______________X____X_____X____XX_X
__X____X__X___X___X______X__X_____X___X____X
_X____X______X_X___X_XX________X__X___X_____
___X____________X__X_XX_X_X__X_X____X_______
_X____X__________X___X___X___X____X__X_XX___
Z__Z________________ZZ_ZZZ____Z_____Z_Z_____
___Z_Z_______________Z_Z____ZZ__Z_Z_Z__Z____
_Z_ZZ_______________Z___Z__Z_ZZZ__________Z_
______Z______Z_____ZZ_____Z_ZZZZ___________Z
_ZZ__Z_Z____________Z___Z______ZZ__Z_Z______
___Z_____Z____________Z_ZZZZ__Z___ZZ________
____ZZ_Z_Z_________Z__Z__Z____Z__Z_____Z____
___________Z_Z____Z_Z__Z_Z____Z___ZZ_______Z
Z____________Z____Z___Z__ZZ_____ZZ_Z___Z____
__ZZ__ZZ___________Z_Z_______Z____Z______Z_Z
___Z____Z__Z__Z___Z_______Z__Z___Z__Z__Z____
__Z__Z______ZZ____________ZZ___ZZZ_________Z
Z_______Z__________Z___ZZ__Z_________ZZZ___Z
Z____Z_ZZ_______________Z____Z_____Z____ZZ_Z
__Z____Z__Z___Z___Z______Z__Z_____Z___Z____Z
_Z____Z______Z_Z___Z_ZZ________Z__Z___Z_____
___Z____________Z__Z_ZZ_Z_Z__Z_Z____Z_______
_Z____Z__________Z___Z___Z___Z____Z__Z_ZZ___

# SWEL (48, 6, 7)
___________X____X_______X__XX_____________X_X_X_
___X______X____X______XXX_________________XX____
X__X_____________X____X_______XX________X___XXX_
___X________________X__X__X__X_XX____XXX________
____X___X____XX_X____________X_X_X_X________X___
XX___XXX_________X__X__________________X_X_____X
________X____XX_XX_____XX_____________X______X_X
_X__X_X____________________X__X_________X_XXX_X_
_________X_________X______XXXXXXX_X_____________
_____XX___X___________X_______X_XX_XXX__________
_X________X_X____X_________X______X__XX____X__X_
_____________X__XX____X_______XX_X___X____X____X
_X____X__X__X_X____X___________X__X__X_______X__
__X_____X_X_________________X__X_____X__XXX____X
_XXX______XX_XX_____X____________X__________X___
____X____X_____X_X_X__XX___________X___X___X____
____X___________X_X______XX___X______X____XX_X__
_X____XX_____X____X__________XX_______X_XX______
__________________X_____X_X_______X___X_XXX__X_X
__________X_X______X______XX_X______X___X__XX___
__________________X__X_X___XX__________XX_X___XX
___________Z____Z_______Z__ZZ_____________Z_Z_Z_
___Z______Z____Z______ZZZ_________________ZZ____
Z__Z_____________Z____Z_______ZZ________Z___ZZZ_
___Z________________Z__Z__Z__Z_ZZ____ZZZ________
____Z___Z____ZZ_Z____________Z_Z_Z_Z________Z___
ZZ___ZZZ_________Z__Z__________________Z_Z_____Z
________Z____ZZ_ZZ_____ZZ_____________Z______Z_Z
_Z__Z_Z____________________Z__Z_________Z_ZZZ_Z_
_________Z_________Z______ZZZZZZZ_Z_____________
_____ZZ___Z___________Z_______Z_ZZ_ZZZ__________
_Z________Z_Z____Z_________Z______Z__ZZ____Z__Z_
_____________Z__ZZ____Z_______ZZ_Z___Z____Z____Z
_Z____Z__Z__Z_Z____Z___________Z__Z__Z_______Z__
__Z_____Z_Z_________________Z__Z_____Z__ZZZ____Z
_ZZZ______ZZ_ZZ_____Z____________Z__________Z___
____Z____Z_____Z_Z_Z__ZZ___________Z___Z___Z____
____Z___________Z_Z______ZZ___Z______Z____ZZ_Z__
_Z____ZZ_____Z____Z__________ZZ_______Z_ZZ______
__________________Z_____Z_Z_______Z___Z_ZZZ__Z_Z
__________Z_Z______Z______ZZ_Z______Z___Z__ZZ___
__________________Z__Z_Z___ZZ__________ZZ_Z___ZZ

# SWEL (48, 8, 7)
_X________X____________X__XXX_________XX________
___XXX_____________________X_X__XX_____X___X_X__
X__X__X___X___X_______X______X____X___X_______X_
__X___X________X_____X_____XX_____XX____X__X____
_XX_______X_X__X________X_____XX__XX____________
__________XX_X__X_______X___XX__X___X___X_______
X_______X_X___X_X__________X__X______X_____X__X_
________X______XX_____XXX___XX___X__________X___
___X___XX___X__XX___________X________X_X______X_
X_________X_X____X__________X__X_X_X______X__X__
X_____________X__XX__X__X_______X__X________XX__
___X_X_X__X__________X_X______X_________X_X_X___
XXXX__X___XXX________________________________X_X
_____X____X___X_______XX_X________X_____XX___X__
_____X________XX__X____X_X__XXX___________X_____
X_X_X_X_XX_X____X__________________X_______X____
____X_____X_____XX__X_______X___X_X_______X____X
_________X____X_XXX__X___________X____XXX_______
__X__XX_XX_________X__X___X___X________X________
____X______X_X___XXX___X__X_________________XX__
_Z________Z____________Z__ZZZ_________ZZ________
___ZZZ_____________________Z_Z__ZZ_____Z___Z_Z__
Z__Z__Z___Z___Z_______Z______Z____Z___Z_______Z_
__Z___Z________Z_____Z_____ZZ_____ZZ____Z__Z____
_ZZ_______Z_Z__Z________Z_____ZZ__ZZ____________
__________ZZ_Z__Z_______Z___ZZ__Z___Z___Z_______
Z_______Z_Z___Z_Z__________Z__Z______Z_____Z__Z_
________Z______ZZ_____ZZZ___ZZ___Z__________Z___
___Z___ZZ___Z__ZZ___________Z________Z_Z______Z_
Z_________Z_Z____Z__________Z__Z_Z_Z______Z__Z__
Z_____________Z__ZZ__Z__Z_______Z__Z________ZZ__
___Z_Z_Z__Z__________Z_Z______Z_________Z_Z_Z___
ZZZZ__Z___ZZZ________________________________Z_Z
_____Z____Z___Z_______ZZ_Z________Z_____ZZ___Z__
_____Z________ZZ__Z____Z_Z__ZZZ___________Z_____
Z_Z_Z_Z_ZZ_Z____Z__________________Z_______Z____
____Z_____Z_____ZZ__Z_______Z___Z_Z_______Z____Z
_________Z____Z_ZZZ__Z___________Z____ZZZ_______
__Z__ZZ_ZZ_________Z__Z___Z___Z________Z________
____Z______Z_Z___ZZZ___Z__Z_________________ZZ__

# SWEL (50, 6, 8)
__X_____________________X_____XX_X__X___XX__X____X
_______X___X__________X___X_X___X______X_XX______X
________X___X________X____X____X___XX_____X__X__X_
__X___X__XXX_________X______________XX_X___X______
______XX_____X____________XX_X____XX_X________X___
_______________X______XX_______XXX____X_XXX_______
____X____XX_____X_______XX______XX_____X___X______
_X_____X_X_XX_X______X_____XX__________X__________
_XX__X__X____X____________XX___X_____X____X_______
__X______X_______X____XX___X__X__X_______X____X___
_____X___X_XX__X_X______X___X_____________X______X
__________________X_____XX_XX__X___X_____X__X__X__
___X_____X___X_____X____X______XX______X_____XX___
___X____X_X____X_X_X_____________X_X_X______X_____
_X____X____X______XX___________X___X__X________X_X
_X______X____X____XX_______X__X_______X_X_______X_
___XX____X_____X____X____X_X__X__X___X____________
XX_X_X___X_____________X________________X__XX__X__
X____X_____X_X_____X_XXX___________X___________X__
X___X_____X__X____XX___X___X____X______X__________
__X______X___________X_XX__X_X__X______X________X_
____X______X_X_________X__X_X_X_X___X__________X__
__Z_____________________Z_____ZZ_Z__Z___ZZ__Z____Z
_______Z___Z__________Z___Z_Z___Z______Z_ZZ______Z
________Z___Z________Z____Z____Z___ZZ_____Z__Z__Z_
__Z___Z__ZZZ_________Z______________ZZ_Z___Z______
______ZZ_____Z____________ZZ_Z____ZZ_Z________Z___
_______________Z______ZZ_______ZZZ____Z_ZZZ_______
____Z____ZZ_____Z_______ZZ______ZZ_____Z___Z______
_Z_____Z_Z_ZZ_Z______Z_____ZZ__________Z__________
_ZZ__Z__Z____Z____________ZZ___Z_____Z____Z_______
__Z______Z_______Z____ZZ___Z__Z__Z_______Z____Z___
_____Z___Z_ZZ__Z_Z______Z___Z_____________Z______Z
__________________Z_____ZZ_ZZ__Z___Z_____Z__Z__Z__
___Z_____Z___Z_____Z____Z______ZZ______Z_____ZZ___
___Z____Z_Z____Z_Z_Z_____________Z_Z_Z______Z_____
_Z____Z____Z______ZZ___________Z___Z__Z________Z_Z
_Z______Z____Z____ZZ_______Z__Z_______Z_Z_______Z_
___ZZ____Z_____Z____Z____Z_Z__Z__Z___Z____________
ZZ_Z_Z___Z_____________Z________________Z__ZZ__Z__
Z____Z_____Z_Z_____Z_ZZZ___________Z___________Z__
Z___Z_____Z__Z____ZZ___Z___Z____Z______Z__________
__Z______Z___________Z_ZZ__Z_Z__Z______Z________Z_
____Z______Z_Z_________Z__Z_Z_Z_Z___Z__________Z__

# SWEL (50, 8, 7)
_______X_______X__XX_______XX___X___________X_____
___X_____X_______________X_X_X__X_X____X______X_X_
_XX____X_X__XX______X__X___X_____________X________
__X__X__________X___X__X___X___X__X_________X____X
____X_XX_______XX________X_X____X__________X____X_
___X____________XX____________X___X__XX___XX_X____
____X_XX___X______X________________X___X_X_____XX_
XX______X_X__XX__________X__X___XX________________
__X___X___X__XX_X____________X___X____XX__________
_____X__X____X_____X________XX___X_____X_X_______X
__X_X______XX__X___X__________X_______X_X________X
_________X_X_________X_X______X____X__XX_______X_X
______X_X_X__X__X____X_____X____X____________X_X__
X__X____________X_X__X________XXX_____X________X__
X_______________________XXXXX___X____X___XX_X___X_
__X__________X_________XX_X___X_X_X______X__X_X_X_
_____X______________X_____X_X___X_X_X___XX_X___X_X
______X____X________X____X_______XXX_X__XXX__X____
_______X__X_____________X__XX______X___X__XXX_X_X_
____X__X__X___________XX______XXX__X__X_X_______X_
________X__X__________X___X_X_XXXX____X_________XX
_______Z_______Z__ZZ_______ZZ___Z___________Z_____
___Z_____Z_______________Z_Z_Z__Z_Z____Z______Z_Z_
_ZZ____Z_Z__ZZ______Z__Z___Z_____________Z________
__Z__Z__________Z___Z__Z___Z___Z__Z_________Z____Z
____Z_ZZ_______ZZ________Z_Z____Z__________Z____Z_
___Z____________ZZ____________Z___Z__ZZ___ZZ_Z____
____Z_ZZ___Z______Z________________Z___Z_Z_____ZZ_
ZZ______Z_Z__ZZ__________Z__Z___ZZ________________
__Z___Z___Z__ZZ_Z____________Z___Z____ZZ__________
_____Z__Z____Z_____Z________ZZ___Z_____Z_Z_______Z
__Z_Z______ZZ__Z___Z__________Z_______Z_Z________Z
_________Z_Z_________Z_Z______Z____Z__ZZ_______Z_Z
______Z_Z_Z__Z__Z____Z_____Z____Z____________Z_Z__
Z__Z____________Z_Z__Z________ZZZ_____Z________Z__
Z_______________________ZZZZZ___Z____Z___ZZ_Z___Z_
__Z__________Z_________ZZ_Z___Z_Z_Z______Z__Z_Z_Z_
_____Z______________Z_____Z_Z___Z_Z_Z___ZZ_Z___Z_Z
______Z____Z________Z____Z_______ZZZ_Z__ZZZ__Z____
_______Z__Z_____________Z__ZZ______Z___Z__ZZZ_Z_Z_
____Z__Z__Z___________ZZ______ZZZ__Z__Z_Z_______Z_
________Z__Z__________Z___Z_Z_ZZZZ____Z_________ZZ

# SWEL (50, 10, 7)
__________X______X_X____X_XXX________X___XX_______
___X___X_________XX_X__XX_______________X____XX___
XX________________X____X___X__X__XX_______X____X__
__X__X__X____________X____X___X____X_X_________X_X
_X_______X__X_________XXX_____________X_XX___X____
__X__________X_________XXXX___X_____XXX__X_X______
____X____________X____X___X_X____X_____X__XX_X__XX
_____X____X______X__X___XX__X___X__XX______X_X____
______X_______X____X______X____X_X___XX__X_____XXX
___X___X____X______XX___X_X____X__X____X__X______X
________X_________X_____X___XX_____X__X_X____X_XXX
_X____XX__X________X___X___X_X_X____X_____X_____X_
___________X_X______X__X__________X__X_XXX___X__XX
_____X___X_X_XX__X_______XX____X________X__X____X_
__X__X_X__X_____________X_____XX_____X____X_XXX___
X____XXX_____XX_______X___________X__X___X_X__X___
___X____X__X______X________X__XX___XX_____X_X____X
__X___XX___XX__X____X________X__X_____X_________XX
XX________XX___X___X__X_X_X_____________X_______XX
_______X________X___X__X___X_X__X_X_X_____X_XX____
__________Z______Z_Z____Z_ZZZ________Z___ZZ_______
___Z___Z_________ZZ_Z__ZZ_______________Z____ZZ___
ZZ________________Z____Z___Z__Z__ZZ_______Z____Z__
__Z__Z__Z____________Z____Z___Z____Z_Z_________Z_Z
_Z_______Z__Z_________ZZZ_____________Z_ZZ___Z____
__Z__________Z_________ZZZZ___Z_____ZZZ__Z_Z______
____Z____________Z____Z___Z_Z____Z_____Z__ZZ_Z__ZZ
_____Z____Z______Z__Z___ZZ__Z___Z__ZZ______Z_Z____
______Z_______Z____Z______Z____Z_Z___ZZ__Z_____ZZZ
___Z___Z____Z______ZZ___Z_Z____Z__Z____Z__Z______Z
________Z_________Z_____Z___ZZ_____Z__Z_Z____Z_ZZZ
_Z____ZZ__Z________Z___Z___Z_Z_Z____Z_____Z_____Z_
___________Z_Z______Z__Z__________Z__Z_ZZZ___Z__ZZ
_____Z___Z_Z_ZZ__Z_______ZZ____Z________Z__Z____Z_
__Z__Z_Z__Z_____________Z_____ZZ_____Z____Z_ZZZ___
Z____ZZZ_____ZZ_______Z___________Z__Z___Z_Z__Z___
___Z____Z__Z______Z________Z__ZZ___ZZ_____Z_Z____Z
__Z___ZZ___ZZ__Z____Z________Z__Z_____Z_________ZZ
ZZ________ZZ___Z___Z__Z_Z_Z_____________Z_______ZZ
_______Z________Z___Z__Z___Z_Z__Z_Z_Z_____Z_ZZ____

# SWEL (52, 10, 7)
_______X_____X________X__X____X___XX___X_X__X_______
________X_XX__X________X__X____XX__X___X____________
X_____X___X___X_X___________X_____X______X_X_______X
X______XXX___X__________X_XX_X________X____X_____X__
__X___X_________________X____X__X___X__X_X___XX_X_X_
___X_____________X________X_XXX_______XXX__X__X___X_
_____X____________X___X___XX_________X_XX____XXXX___
X__X_________X_____________XXX__X_XX_X___X________X_
_X______X____X________X_______X_XX_______X_X__X__XX_
___X___X_X___X___X_______X_X_X_____________XX___X__X
__________X_________X____X____X_X_X_XX___XX___X____X
____X_X_XX_____X__________X______________XX_XX___XX_
_X______XX__X_____________X_X_XX___XX______X_X______
_______XX_____X_______XX_X_X_X__X_X__________XX_____
_X__________X_X__X_____X__X_____X____X____XX__XX____
X_X______X_XXX___________X__XX_X_X________X_________
______XX_X_____________X_XX_XX_____________X___X_X_X
__X_X__XX____X___________XX______XX__X____________XX
__________________X__X_XX___X__XX_X__XXX______X_____
__XX__X___X___X____X________X__X_X_____X____X_X_____
__X_____X____X_X_____X_______XXX________X__X___X___X
_______Z_____Z________Z__Z____Z___ZZ___Z_Z__Z_______
________Z_ZZ__Z________Z__Z____ZZ__Z___Z____________
Z_____Z___Z___Z_Z___________Z_____Z______Z_Z_______Z
Z______ZZZ___Z__________Z_ZZ_Z________Z____Z_____Z__
__Z___Z_________________Z____Z__Z___Z__Z_Z___ZZ_Z_Z_
___Z_____________Z________Z_ZZZ_______ZZZ__Z__Z___Z_
_____Z____________Z___Z___ZZ_________Z_ZZ____ZZZZ___
Z__Z_________Z_____________ZZZ__Z_ZZ_Z___Z________Z_
_Z______Z____Z________Z_______Z_ZZ_______Z_Z__Z__ZZ_
___Z___Z_Z___Z___Z_______Z_Z_Z_____________ZZ___Z__Z
__________Z_________Z____Z____Z_Z_Z_ZZ___ZZ___Z____Z
____Z_Z_ZZ_____Z__________Z______________ZZ_ZZ___ZZ_
_Z______ZZ__Z_____________Z_Z_ZZ___ZZ______Z_Z______
_______ZZ_____Z_______ZZ_Z_Z_Z__Z_Z__________ZZ_____
_Z__________Z_Z__Z_____Z__Z_____Z____Z____ZZ__ZZ____
Z_Z______Z_ZZZ___________Z__ZZ_Z_Z________Z_________
______ZZ_Z_____________Z_ZZ_ZZ_____________Z___Z_Z_Z
__Z_Z__ZZ____Z___________ZZ______ZZ__Z____________ZZ
__________________Z__Z_ZZ___Z__ZZ_Z__ZZZ______Z_____
__ZZ__Z___Z___Z____Z________Z__Z_Z_____Z____Z_Z_____
__Z_____Z____Z_Z_____Z_______ZZZ________Z__Z___Z___Z

# SWEL (52, 12, 7)
_X______________X________X___XX___X__X__X___X_X_____
_________X________XX____XX_____X__XX_____XX_________
______X________XX____________X________XX___X_X_X___X
XX________________________XX_XXX_____X____XX_X_X____
___X__________X_____X____X___XX_X_XX______XX____X___
_____X_X___________________XXXXX____XX___X___XX_____
_X_____X_______XX__X_X__X___XX_______X_________XX___
__________X__X__________X___X__X_X_XX__X_X_____XX___
X______X___XX______________X___X__XX__X_XX_____X____
______________X_____X___X___X____XX_X________XXXXX__
____XX_______X___________X_XX___X________X_XX___X__X
____XX__X______XX______X__X_X_X__X__X___________X___
_X___X_____XX___X__X_X___XX___X_X__________X________
_X_XX__XXX__X_____X__X__________X____X____________X_
X____X_____________X__X_X__X___X___X_X______X___X_X_
_______XX__X__________XX____X__X_XX____X___X__X_____
XX___________X___X_X__X________XX__________X__X__X_X
___XX_X_______XX_X_________XXX________X_______X_X___
XX_X_X___X__X______X_____XX____X______XX____________
__X_X__X___X_X__X_X___________X_X__X___________XX___
_Z______________Z________Z___ZZ___Z__Z__Z___Z_Z_____
_________Z________ZZ____ZZ_____Z__ZZ_____ZZ_________
______Z________ZZ____________Z________ZZ___Z_Z_Z___Z
ZZ________________________ZZ_ZZZ_____Z____ZZ_Z_Z____
___Z__________Z_____Z____Z___ZZ_Z_ZZ______ZZ____Z___
_____Z_Z___________________ZZZZZ____ZZ___Z___ZZ_____
_Z_____Z_______ZZ__Z_Z__Z___ZZ_______Z_________ZZ___
__________Z__Z__________Z___Z__Z_Z_ZZ__Z_Z_____ZZ___
Z______Z___ZZ______________Z___Z__ZZ__Z_ZZ_____Z____
______________Z_____Z___Z___Z____ZZ_Z________ZZZZZ__
____ZZ_______Z___________Z_ZZ___Z________Z_ZZ___Z__Z
____ZZ__Z______ZZ______Z__Z_Z_Z__Z__Z___________Z___
_Z___Z_____ZZ___Z__Z_Z___ZZ___Z_Z__________Z________
_Z_ZZ__ZZZ__Z_____Z__Z__________Z____Z____________Z_
Z____Z_____________Z__Z_Z__Z___Z___Z_Z______Z___Z_Z_
_______ZZ__Z__________ZZ____Z__Z_ZZ____Z___Z__Z_____
ZZ___________Z___Z_Z__Z________ZZ__________Z__Z__Z_Z
___ZZ_Z_______ZZ_Z_________ZZZ________Z_______Z_Z___
ZZ_Z_Z___Z__Z______Z_____ZZ____Z______ZZ____________
__Z_Z__Z___Z_Z__Z_Z___________Z_Z__Z___________ZZ___

# SWEL (56, 12, 7)
X_________________XX_XX_X____X____X_________________X_X_
__X__________X_____________X_XX_X_X____X___X_XX__X______
_X___XX_XX_______________X__X_______X______X_X_____X_X__
____X___X__X_X_________XX__XXXXX______X_________________
X__X________XX_________X___________X___XX__X_X______X__X
___XXX___X____XX__________X____X___X_X__X______________X
______X__X____XX_______X___X_X_______XX__X__X_______X___
X____X_X__X___X_______________X__X_X__X_X__X__________X_
_____X_XX__X_X___X___________X_____X______X_X__X______X_
__X____XXX_______X________X_X____X__________X_X_X____X__
__XX_X_____X___X_X____________X_____X____X_____X__X____X
___X__X_________X_____X___X____XX_X_X_X_X_______X_______
____XX_______X__X_____X_X___X______X_X___XX___X_________
X_XX____________X_________X_X_X_X___________XX_X____X___
X___X___X_XX____X______X________X__________XX_________XX
____X______X______X________________XXX__X____XX____XXX__
_X_____X__________X_________X__X_XX__X_____X________XXX_
_X___XX______X____X___X___X_XX________X________X____X___
______X____X_X__XXX_______XX___X___________X_____X____X_
_____X_X_X_________X________X_X___X__X_XX_____X____X____
___X________X_______X__X_____X___X______X___XX____XXX___
__X__X___XXX_X_______X__________X_X__X____X____________X
Z_________________ZZ_ZZ_Z____Z____Z_________________Z_Z_
__Z__________Z_____________Z_ZZ_Z_Z____Z___Z_ZZ__Z______
_Z___ZZ_ZZ_______________Z__Z_______Z______Z_Z_____Z_Z__
____Z___Z__Z_Z_________ZZ__ZZZZZ______Z_________________
Z__Z________ZZ_________Z___________Z___ZZ__Z_Z______Z__Z
___ZZZ___Z____ZZ__________Z____Z___Z_Z__Z______________Z
______Z__Z____ZZ_______Z___Z_Z_______ZZ__Z__Z_______Z___
Z____Z_Z__Z___Z_______________Z__Z_Z__Z_Z__Z__________Z_
_____Z_ZZ__Z_Z___Z___________Z_____Z______Z_Z__Z______Z_
__Z____ZZZ_______Z________Z_Z____Z__________Z_Z_Z____Z__
__ZZ_Z_____Z___Z_Z____________Z_____Z____Z_____Z__Z____Z
___Z__Z_________Z_____Z___Z____ZZ_Z_Z_Z_Z_______Z_______
____ZZ_______Z__Z_____Z_Z___Z______Z_Z___ZZ___Z_________
Z_ZZ____________Z_________Z_Z_Z_Z___________ZZ_Z____Z___
Z___Z___Z_ZZ____Z______Z________Z__________ZZ_________ZZ
____Z______Z______Z________________ZZZ__Z____ZZ____ZZZ__
_Z_____Z__________Z_________Z__Z_ZZ__Z_____Z________ZZZ_
_Z___ZZ______Z____Z___Z___Z_ZZ________Z________Z____Z___
______Z____Z_Z__ZZZ_______ZZ___Z___________Z_____Z____Z_
_____Z_Z_Z_________Z________Z_Z___Z__Z_ZZ_____Z____Z____
___Z________Z_______Z__Z_____Z___Z______Z___ZZ____ZZZ___
__Z__Z___ZZZ_Z_______Z__________Z_Z__Z____Z____________Z

# SWEL (56, 14, 7)
_____X_X__________X______X_X____X________XX____XX__X__X_
__X_X_X__X__X_______X____X__________X__XX__X____X_______
_X_X___X______XX_______X___X____X__X__X________X_______X
__X___X_X_________X___X___XX_______X____X__XX________X__
______X_________X_X_X_X_X___X_X_X________X__X__X________
______X________XX___________X_X_____X_X____X_X__XX_X____
______________XX_X__X_____X_____X__X____X__X_XX_X_______
_X_____XX____X_X_____X____XX________XX_X_____________X__
X_________X__________X___X_X____X__X____X___X_X_______XX
X_X_____________X____X___X____XX________X_XX_____X___X__
___X____X_X_____X____X__X____X__X__X__X__X________X_____
____X__X_XX__X_______________X_______X_X_____X__X___X__X
X___X_____________X_X___X_______X___X_____XXX_XX____XX__
_X_________X______X____X______X_X___X___X_XXX___X_X____X
__X_________X______X___XX__X__XXXX___X____X__X_X________
____X_____X__X____X_X__X__________X__X__X_____X_XXX____X
______XX__________X____X__X_X_____XXX___X______XX_X__X__
_X_____X___X________X__X_X___XX__X____X______X_____XX_X_
________X_________X_X__XX_____XXX_X___XX_______X____X_X_
_________X_X________X_____XX___X_____XX_XXX_____X___XX__
__________X__X____X_________X_______X_X_XX___X_X_XXXX___
_____Z_Z__________Z______Z_Z____Z________ZZ____ZZ__Z__Z_
__Z_Z_Z__Z__Z_______Z____Z__________Z__ZZ__Z____Z_______
_Z_Z___Z______ZZ_______Z___Z____Z__Z__Z________Z_______Z
__Z___Z_Z_________Z___Z___ZZ_______Z____Z__ZZ________Z__
______Z_________Z_Z_Z_Z_Z___Z_Z_Z________Z__Z__Z________
______Z________ZZ___________Z_Z_____Z_Z____Z_Z__ZZ_Z____
______________ZZ_Z__Z_____Z_____Z__Z____Z__Z_ZZ_Z_______
_Z_____ZZ____Z_Z_____Z____ZZ________ZZ_Z_____________Z__
Z_________Z__________Z___Z_Z____Z__Z____Z___Z_Z_______ZZ
Z_Z_____________Z____Z___Z____ZZ________Z_ZZ_____Z___Z__
___Z____Z_Z_____Z____Z__Z____Z__Z__Z__Z__Z________Z_____
____Z__Z_ZZ__Z_______________Z_______Z_Z_____Z__Z___Z__Z
Z___Z_____________Z_Z___Z_______Z___Z_____ZZZ_ZZ____ZZ__
_Z_________Z______Z____Z______Z_Z___Z___Z_ZZZ___Z_Z____Z
__Z_________Z______Z___ZZ__Z__ZZZZ___Z____Z__Z_Z________
____Z_____Z__Z____Z_Z__Z__________Z__Z__Z_____Z_ZZZ____Z
______ZZ__________Z____Z__Z_Z_____ZZZ___Z______ZZ_Z__Z__
_Z_____Z___Z________Z__Z_Z___ZZ__Z____Z______Z_____ZZ_Z_
________Z_________Z_Z__ZZ_____ZZZ_Z___ZZ_______Z____Z_Z_
_________Z_Z________Z_____ZZ___Z_____ZZ_ZZZ_____Z___ZZ__
__________Z__Z____Z_________Z_______Z_Z_ZZ___Z_Z_ZZZZ___

